The Proximal Map of the Weighted Mean Absolute Error

We investigate the proximal map for the weighted mean absolute error function. An algorithm for its efficient and vectorized evaluation is presented. As a demonstration, this algorithm is applied as part of a checkerboard algorithm to solve a total-variation image denoising (ROF) problem as well as a non-smooth energy minimization problem.

==> plots/stair_values.csv <==
z,x
-3.240000000000000213e+00,-8.649999999999999911e-01
-2.575000000000000178e+00,-2.000000000000000111e-01
-2.075000000000000178e+00,-2.000000000000000111e-01
-1.775000000000000133e+00,1.000000000000000056e-01
-7.750000000000000222e-01,1.000000000000000056e-01
-7.499999999999995559e-02,8.000000000000000444e-01
2.174999999999999822e+00,8.000000000000000444e-01
3.075000000000000178e+00,1.699999999999999956e+00
4.075000000000000178e+00,1.699999999999999956e+00
4.740000000000000213e+00,2.365000000000000213e+00

